Hardware Implementation of the GPS authentication

In this paper, we explore new area/throughput trade- offs for the Girault, Poupard and Stern authentication protocol (GPS). This authentication protocol was selected in the NESSIE competition and is even part of the standard ISO/IEC 9798. The originality of our work comes from the fact that we exploit a fixed key to increase the throughput. It leads us to implement GPS using the Chapman constant multiplier. This parallel implementation is 40 times faster but 10 times bigger than the reference serial one. We propose to serialize this multiplier to reduce its area at the cost of lower throughput. Our hybrid Chapman's multiplier is 8 times faster but only twice bigger than the reference. Results presented here allow designers to adapt the performance of GPS authentication to their hardware resources. The complete GPS prover side is also integrated in the network stack of the PowWow sensor which contains an Actel IGLOO AGL250 FPGA as a proof of concept.

==> fig/GPS_hybrid_archi.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'GPS_hybrid_archi.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{224.66220703bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.7548838)%
    \put(0,0){\includegraphics[width=\unitlength]{GPS_hybrid_archi.pdf}}%
    \put(0.16280486,0.21031894){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{KCM$_{4}(s)$}}}%
    \put(0.38693506,0.19416479){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{register}}}%
    \put(0.33242068,0.24800726){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$132$}}}%
    \put(0.23680271,0.30775569){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_i$}}}%
    \put(0.41836586,0.31858592){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$272$}}}%
    \put(0.0015588,0.07306445){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n_V$}}}%
    \put(0.95346494,0.2731773){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y$}}}%
    \put(0.82800327,0.28576628){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$272$}}}%
    \put(0.22651625,0.06150109){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{control}}}%
    \put(0.15536882,0.08076504){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$32$}}}%
    \put(0.57723512,0.2873633){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$272$}}}%
    \put(0.69721848,0.52379315){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{...}}}%
    \put(0.758285,0.53217461){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$160$}}}%
    \put(0.59526212,0.53717077){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$164$}}}%
    \put(0.74564502,0.72175657){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$'0'$}}}%
    \put(0.22651625,0.03301416){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{logic}}}%
    \put(0.68576118,0.73692866){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$4$}}}%
    \put(0.20882293,0.13704501){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$4$}}}%
  \end{picture}%
\endgroup%


==> fig/GPS_parallel_archi.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'GPS_parallel_archi.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{252.94570313bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.20103346)%
    \put(0,0){\includegraphics[width=\unitlength]{GPS_parallel_archi.pdf}}%
    \put(0.23593799,0.07596524){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{KCM$_{32}(s)$}}}%
    \put(0.47304517,0.03497343){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{register}}}%
    \put(0.15814597,0.10492943){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$32$}}}%
    \put(0.41001653,0.10385556){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$192$}}}%
    \put(0.56178799,0.10492962){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$192$}}}%
    \put(0.01672272,0.16618983){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_i$}}}%
    \put(0.32281294,0.17979129){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$272$}}}%
    \put(0.00034094,0.08772743){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n_V$}}}%
    \put(0.93626816,0.08918043){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y$}}}%
    \put(0.75943849,0.10499236){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$272$}}}%
  \end{picture}%
\endgroup%


==> fig/Mcloone.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{Mcloone.pdf}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(3084,3288)(3094,-4036)
\put(4141,-3976){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$y$}%
}}}}
\put(3376,-1501){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Control}%
}}}}
\put(3376,-1636){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}logic}%
}}}}
\put(5446,-871){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Shifter registers (left)}%
}}}}
\put(4321,-1096){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0$}%
}}}}
\put(4141,-1096){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$s$}%
}}}}
\put(3961,-1096){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$r$}%
}}}}
\put(5176,-3256){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$15$}%
}}}}
\put(3376,-961){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n_V$}%
}}}}
\put(4051,-1906){\makebox(0,0)[rb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$16$}%
}}}}
\put(4051,-2761){\makebox(0,0)[rb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$16$}%
}}}}
\put(4411,-3256){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$16$}%
}}}}
\put(5176,-3526){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$1$}%
}}}}
\put(4546,-2086){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$16$}%
}}}}
\end{picture}%

